Minimum-weight triangulation is NP-hard

A triangulation of a planar point set S is a maximal plane straight-line graph with vertex set S. In the minimum-weight triangulation (MWT) problem, we are looking for a triangulation of a given point set that minimizes the sum of the edge lengths. We prove that the decision version of this problem is NP-hard. We use a reduction from PLANAR-1-IN-3-SAT. The correct working of the gadgets is established with computer assistance, using dynamic programming on polygonal faces, as well as the beta-skeleton heuristic to certify that certain edges belong to the minimum-weight triangulation.

==> python/README.txt <==
There are 12 python modules

arithmetic.py
basic_routines.py
check_W.py
check_W_with_figures.py
check_beta.py
checking_routines.py
mwt_polygon.py
output_routines.py
pieces.py
pieces_data.py
run_all_pieces.py
solve_all_patterns.py


There are two stand-alone modules

1) run_all_pieces.py
runs the checks for all pieces.

2) check_W.py, and its variation check_W_with_figures.py
checks all cases for the set W (Lemma 5.1 of the paper)

========================
These two modules import and call the other modules.
Output files are by default written to the "results" subdirectory,
In addition, logging data is written to the standard data.

The pieces are defined in the "pieces.py" module, which
in turn relies on the "pieces_data.py" module, which
provides those types of data that is not systematically
produced by a program.


*run_all_pieces.py* runs the following tests for each piece.

    checkprecision(piece):
       checks that all coordinats have at most 4
       decimal digits after the decimal point
    checkterminals(piece):
       checks that the terminal triangles have the
       right shape, and are associated with a copy of
       W-left or W-right, as appropriate,
       and the terminal coordinates are multiples of 0.01
    checksymmetry(piece):
       checks whether the piece has some symmetries.

  (These three programs are part of "checking_routines.py".)

    beta = checkbeta(piece):
       computes the largest beta for which the boundaries
       are part of the beta-skeleton (in "check_beta.py")

    solve_all_patterns(piece):  (in "solve_all_patterns.py")
       computes the MWT for all combinations of states of
       the terminal triangles.
       Optionally (and by default) writes the data in
       tabular form to a TeX file, and as a figure to
       an ipe file.

    In addition, it writes the "raw" coordinates to the file
    "results/all_pieces_coordinates.txt".
    The output messages of this program are conventionally
    saved in "results/logfile".

"mwt_polygon.py" contains a procedure mwt for computing the
MWT of a polygon (in counter-clockwise orientation)
by dynamic programming, using interval arithmetic.

The arithmetic is provides in the module "arithmetic.py" including
routines to represent fixed-precision decimal quantities as (long)
integers, for conversion between various formats, a class for
intervals with (rudimentary) interval arithmetic, and a routine
for calculating the Euclidean length as an interval.

"basic_routines.py" contains some commonly used basic routines.

All procedures that generate output to files in various formats
have been collected in "output_routines.py".
This module also contains some "stand-alone" routines that have been
used for the generation of some of the illustrations of the paper:

  * draw_all_pieces(piecelist) generates a drawing
    of pieces, including the terminal triangles.

  * draw_pieces_with_coordinates(piecelist) also adds
    point coordinates to the drawing.

========================
*check_W.py* checks all cases for the point set W, for proving
Lemma 5.1, and prints the result to the standard output.
(conventionally saved in "results/W-logfile").
Its variation, "check_W_with_figures.py" generates as
output the ipe-file for Table II.
It also outputs an ipe-file for the illustration of the set W.
========================
makeeps-files and makepdf-files
are scripts to automatically convert the
generated ipe files in the results directory
into eps or pdf format, in the "figs" directory,
using the ipetoipe program.
========================


==> python/results/all_pieces_coordinates.txt <==
## PIECE: wire-piece
 # wire-piece, part "lower" of the boundary:
     (-13.7,     0)
     (-10.4,  -4.9)
     ( -7.5,  -8.2)
     ( -2.7, -11.3)
     (  2.7, -11.3)
     (  7.5,  -8.2)
     ( 10.4,  -4.9)
     ( 13.7,     0)
 # wire-piece, part "upper" of the boundary:
     ( 16.4,  11.2)
     ( 11.0,  11.2)
     (  6.2,   8.1)
     (  3.3,   4.8)
     (    0,  -0.1)
     ( -3.3,   4.8)
     ( -6.2,   8.1)
     (-11.0,  11.2)
     (-16.4,  11.2)
## END OF PIECE: wire-piece.

## PIECE: extended wire-piece
 # extended wire-piece, part "lower" of the boundary:
     (-41.100,     0)
     (-37.800,  -4.9)
     (-34.900,  -8.2)
     (-30.100, -11.3)
     (-24.700, -11.3)
     (-19.900,  -8.2)
     (-17.000,  -4.9)
     (-13.700,     0)
     (-10.395,  -4.9)
     (-7.495,  -8.2)
     (-2.695, -11.3)
     (2.705, -11.3)
     (7.505,  -8.2)
     (10.405,  -4.9)
     (13.710,     0)
     (17.010,  -4.9)
     (19.910,  -8.2)
     (24.710, -11.3)
     (30.110, -11.3)
     (34.910,  -8.2)
     (37.810,  -4.9)
     (41.110,     0)
 # extended wire-piece, part "upper" of the boundary:
     (43.810,  11.2)
     (38.410,  11.2)
     (33.610,   8.1)
     (30.710,   4.8)
     (27.410,  -0.1)
     (24.110,   4.8)
     (21.210,   8.1)
     (16.405,  11.2)
     (11.005,  11.2)
     (6.205,   8.1)
     (3.305,   4.8)
     (0.005,  -0.1)
     (-3.295,   4.8)
     (-6.195,   8.1)
     (-10.995,  11.2)
     (-16.395,  11.2)
     (-21.200,   8.1)
     (-24.100,   4.8)
     (-27.400,  -0.1)
     (-30.700,   4.8)
     (-33.600,   8.1)
     (-38.400,  11.2)
     (-43.800,  11.2)
## END OF PIECE: extended wire-piece.

## PIECE: thickening adapter
 # thickening adapter, part "lower" of the boundary:
     (-13.7,   0.0)
     (-10.4,  -4.9)
     ( -7.5,  -8.2)
     ( -2.7, -11.3)
     (  2.7, -11.3)
     (  7.5,  -8.2)
     ( 10.4,  -4.9)
     ( 13.7,   0.0)
     (17.049, -4.973)
     (20.087, -8.448)
     (25.202, -11.816)
     (31.106, -11.9975)
     (36.538, -8.834)
     (40.051, -5.358)
     (44.109,   0.0)
     (47.826, -5.520)
     (51.197, -9.375)
     (56.875, -13.113)
     (63.425, -13.310)
     (69.454, -9.804)
     (73.354, -5.946)
     (77.857,   0.0)
     (81.982, -6.126)
     (85.724, -10.405)
     (92.024, -14.553)
     (99.295, -14.772)
     (105.985, -10.880)
     (110.313, -6.599)
     (115.310,   0.0)
     (119.889, -6.798)
     (124.041, -11.547)
     (131.033, -16.152)
     (139.103, -16.394)
     (146.528, -12.075)
     (151.330, -7.324)
     (156.877,   0.0)
     (161.958, -7.545)
     (166.566, -12.815)
     (174.326, -17.925)
     (183.282, -18.194)
     (191.522, -13.401)
     (196.852, -8.128)
     (203.007,   0.0)
     (208.646, -8.373)
     (213.761, -14.223)
     (222.372, -19.893)
     (232.312, -20.192)
     (241.457, -14.872)
     (247.372, -9.020)
     (254.203,   0.0)
     (260.462, -9.293)
     (266.138, -15.784)
     (275.695, -22.078)
     (286.726, -22.409)
     (296.875, -16.505)
     (303.440, -10.011)
     (311.021,   0.0)
     (317.967, -10.313)
     (324.266, -17.518)
     (334.873, -24.502)
     (347.115, -24.870)
     (358.379, -18.318)
     (365.664, -11.110)
     (374.078,   0.0)
     (381.786, -11.446)
     (388.777, -19.441)
     (400.549, -27.193)
     (414.135, -27.6)
     (426.636, -20.329)
     (434.721, -12.330)
     (444.059,   0.0)
     (452.614, -12.703)
     (460.373, -21.576)
     (473.436, -30.179)
     (488.515, -30.631)
     (502.388, -22.561)
     (511.361, -13.684)
     (521.724,   0.0)
     (531.219, -14.097)
     (539.829, -23.945)
     (554.328, -33.493)
     (571.062, -33.995)
     (586.459, -25.039)
     (596.417, -15.186)
     (607.918,   0.0)
     (618.455, -15.645)
     (628.011, -26.575)
     (644.102, -37.170)
     (662.673, -37.728)
     (679.761, -27.788)
     (690.813, -16.854)
     (703.577,   0.0)
     (715.270, -17.363)
     (725.876, -29.493)
     (743.733, -41.252)
     (764.344, -41.870)
     (783.308, -30.839)
     (795.574, -18.705)
     (809.739,   0.0)
     (822.717, -19.270)
     (834.487, -32.731)
     (854.305, -45.782)
     (877.180, -46.468)
     (898.226, -34.226)
     (911.838, -20.759)
     (927.560,   0.0)
     (941.750, -21.070)
     (954.220, -35.260)
     (974.860, -48.590)
     (998.080, -48.590)
     (1018.720, -35.260)
     (1031.190, -21.070)
     (1045.380,   0.0)
     (1059.646, -21.183)
     (1072.183, -35.449)
     (1092.933, -48.850)
     (1116.277, -48.850)
     (1137.027, -35.449)
     (1149.564, -21.183)
     (1163.83,  0.00)
     (1178.02, -21.07)
     (1190.49, -35.26)
     (1211.13, -48.59)
     (1234.35, -48.59)
     (1254.99, -35.26)
     (1267.46, -21.07)
     (1281.65,  0.00)
 # thickening adapter, part "upper" of the boundary:
     (1293.26, 48.16)
     (1270.04, 48.16)
     (1249.40, 34.83)
     (1236.93, 20.64)
     (1222.74, -0.43)
     (1208.55, 20.64)
     (1196.08, 34.83)
     (1175.44, 48.16)
     (1152.158, 48.418)
     (1131.408, 35.016)
     (1118.871, 20.750)
     (1104.6061, 0.000)
     (1090.339, 20.750)
     (1077.802, 35.016)
     (1057.052, 48.418)
     (1033.708, 48.418)
     (1013.130, 34.830)
     (1000.660, 20.640)
     (986.470, -0.430)
     (972.280, 20.640)
     (959.810, 34.830)
     (939.170, 48.160)
     (915.950, 48.160)
     (893.952, 34.116)
     (880.344, 19.935)
     (865.659, 0.576)
     (851.459, 19.255)
     (839.307, 31.934)
     (820.201, 43.395)
     (799.278, 43.395)
     (779.458, 30.740)
     (767.196, 17.963)
     (753.964, 0.519)
     (741.168, 17.350)
     (730.219, 28.774)
     (713.003, 39.101)
     (694.151, 39.101)
     (676.291, 27.699)
     (665.243, 16.186)
     (653.320, 0.468)
     (641.790, 15.633)
     (631.925, 25.927)
     (616.412, 35.232)
     (599.425, 35.232)
     (583.332, 24.958)
     (573.377, 14.584)
     (562.634, 0.421)
     (552.245, 14.086)
     (543.356, 23.362)
     (529.378, 31.746)
     (514.071, 31.746)
     (499.571, 22.489)
     (490.601, 13.141)
     (480.921, 0.380)
     (471.560, 12.693)
     (463.550, 21.050)
     (450.955, 28.605)
     (437.163, 28.605)
     (424.098, 20.264)
     (416.015, 11.841)
     (407.292, 0.342)
     (398.858, 11.437)
     (391.640, 18.967)
     (380.292, 25.775)
     (367.864, 25.775)
     (356.092, 18.259)
     (348.809, 10.669)
     (340.949, 0.308)
     (333.349, 10.305)
     (326.846, 17.091)
     (316.620, 23.225)
     (305.422, 23.225)
     (294.814, 16.452)
     (288.252, 9.614)
     (281.170, 0.278)
     (274.322, 9.286)
     (268.462, 15.400)
     (259.248, 20.927)
     (249.158, 20.927)
     (239.600, 14.824)
     (233.687, 8.663)
     (227.306, 0.250)
     (221.135, 8.367)
     (215.855, 13.876)
     (207.553, 18.856)
     (198.461, 18.856)
     (189.849, 13.358)
     (184.521, 7.805)
     (178.771, 0.226)
     (173.211, 7.539)
     (168.453, 12.503)
     (160.972, 16.991)
     (152.781, 16.991)
     (145.020, 12.036)
     (140.219, 7.033)
     (135.038, 0.203)
     (130.029, 6.793)
     (125.742, 11.266)
     (119.001, 15.310)
     (111.620, 15.310)
     (104.627, 10.845)
     (100.301, 6.337)
     (95.633, 0.183)
     (91.119, 6.121)
     (87.256, 10.151)
     (81.182, 13.795)
     (74.531, 13.795)
     (68.230, 9.772)
     (64.332, 5.710)
     (60.126, 0.165)
     (56.059, 5.515)
     (52.578, 9.147)
     (47.105, 12.430)
     (41.112, 12.430)
     (35.435, 8.805)
     (31.923, 5.145)
     (28.133, 0.149)
     (24.468, 4.970)
     (21.331, 8.242)
     ( 16.4,  11.2)
     ( 11.0,  11.2)
     (  6.2,   8.1)
     (  3.3,   4.8)
     (  0.0,  -0.1)
     ( -3.3,   4.8)
     ( -6.2,   8.1)
     (-11.0,  11.2)
     (-16.4,  11.2)
## END OF PIECE: thickening adapter.

## PIECE: $C$ connection
 # $C$ connection, part "lower" of the boundary:
     (-1082.19, 186.83)
     (-1068.00, 165.76)
     (-1055.53, 151.57)
     (-1034.89, 138.24)
     (-1011.67, 138.24)
     (-991.03, 151.57)
     (-978.56, 165.76)
     (-964.37, 186.83)
     (-950.5, 167.503)
     (-936.491, 154.303)
     (-917.905, 140.365)
     (-894.673, 140.365)
     (-876.087, 154.303)
     (-862.148, 168.242)
     (-848.209, 186.828)
     (-835.256, 167.542)
     (-822.061, 152.896)
     (-804.225, 138.010)
     (-781.025, 136.801)
     (-761.739, 149.754)
     (-747.093, 162.948)
     (-732.206, 180.784)
     (-720.28, 160.847)
     (-707.87, 145.531)
     (-690.837, 129.732)
     (-667.731, 127.311)
     (-647.794, 139.236)
     (-632.478, 151.647)
     (-616.678, 168.679)
     (-605.811, 148.145)
     (-594.219, 132.201)
     (-578.037, 115.532)
     (-555.09, 111.905)
     (-534.556, 122.771)
     (-518.612, 134.363)
     (-501.942, 150.545)
     (-492.164, 129.470)
     (-481.423, 112.941)
     (-466.135, 95.449)
     (-443.409, 90.626)
     (-422.334, 100.402)
     (-405.806, 111.144)
     (-388.312, 126.432)
     (-379.651, 104.875)
     (-369.789, 87.806)
     (-355.438, 69.538)
     (-332.995, 63.532)
     (-311.438, 72.192)
     (-294.37, 82.054)
     (-276.1, 96.405)
     (-268.579, 74.424)
     (-259.624, 56.863)
     (-246.249, 37.868)
     (-224.151, 30.696)
     (-202.17, 38.215)
     (-184.608, 47.171)
     (-165.613, 60.546)
     (-159.253, 38.201)
     (-151.23, 20.196)
     (-138.867, 0.527)
     (-117.175, -7.792)
     (-94.831, -1.433)
     (-76.825, 6.591)
     (-57.155, 18.953)
     (-50.794, -3.391)
     (-42.77, -21.397)
     (-30.409, -41.067)
     (  -20, -55.997)
     (-6.792, -72.836)
     (6.792, -72.836)
     (14.225, -69.498)
     (20.061, -66.860)
     (23.789, -65.121)
     (28.752, -62.673)
     (31.944, -67.195)
     (34.646, -70.036)
     (39.355, -72.801)
     (44.707, -71.658)
     (48.303, -67.533)
     (50.829, -63.636)
     (53.127, -58.670)
     (57.252, -62.266)
     (61.149, -64.792)
     (66.116, -67.089)
     (71.468, -65.947)
     (75.065, -61.821)
     (77.59, -57.925)
     (79.888, -52.957)
     (83.82, -56.764)
     (87.58, -59.490)
     (92.42, -62.044)
     (97.825, -61.182)
     (101.632, -57.252)
     (104.359, -53.492)
     (106.913, -48.652)
     (110.64, -52.659)
     (114.252, -55.579)
     (118.952, -58.382)
     (124.395, -57.805)
     (128.403, -54.079)
     (131.322, -50.467)
     (134.127, -45.767)
     (137.639, -49.964)
     (141.094, -53.068)
     (145.64, -56.114)
     (151.106, -55.822)
     (155.303, -52.311)
     (158.408, -48.857)
     (161.454, -44.310)
     (164.738, -48.688)
     (168.022, -51.972)
     (172.4, -55.255)
     (177.874, -55.255)
     (182.252, -51.972)
     (185.536, -48.688)
     (188.82, -44.31)
     (192.12, -49.21)
     (195.02, -52.51)
     (199.82, -55.61)
     (205.22, -55.61)
     (210.02, -52.51)
     (212.92, -49.21)
     (216.22, -44.31)
 # $C$ connection, part "right" of the boundary:
     (218.92, -33.11)
     (213.52, -33.11)
     (208.72, -36.21)
     (205.82, -39.51)
     (202.52, -44.41)
     (199.22, -39.51)
     (195.935, -36.378)
     (191.557, -33.095)
     (186.083, -33.095)
     (181.705, -36.100)
     (178.421, -39.384)
     (175.137, -43.762)
     (171.853, -39.384)
     (168.569, -36.100)
     (164.191, -32.817)
     (158.109, -32.978)
     (153.912, -36.490)
     (150.808, -39.945)
     (147.761, -44.491)
     (144.249, -40.294)
     (140.795, -37.190)
     (136.248, -34.145)
     (130.193, -34.627)
     (126.186, -38.353)
     (123.266, -41.965)
     (120.462, -46.665)
     (116.735, -42.657)
     (113.123, -39.738)
     (108.423, -36.935)
     (102.402, -37.732)
     (98.595, -41.663)
     (95.869, -45.423)
     (93.314, -50.263)
     (89.383, -46.456)
     (85.623, -43.730)
     (80.783, -41.177)
     (74.812, -42.289)
     (71.216, -46.414)
     (68.69, -50.311)
     (66.393, -55.278)
     (62.267, -51.681)
     (58.371, -49.156)
     (53.404, -46.859)
     (48.051, -48.000)
     (44.455, -52.126)
     (41.929, -56.022)
     (44.455, -52.126)
     (48.051, -48.000)
     (   42, -37.997)
     (30.409, -41.067)
     (   28, -45.997)
     (28.556, -52.081)
     (33.985, -53.462)
     (37.205, -57.669)
     (39.632, -60.990)
     (37.205, -57.669)
     (33.985, -53.462)
     (28.556, -52.081)
     (23.718, -54.238)
     (   20, -55.997)
     (23.718, -54.238)
     (28.556, -52.081)
     (   28, -45.997)
     (30.409, -41.067)
     (   42, -37.997)
     (42.77, -21.397)
     (50.794, -3.391)
     (57.155, 18.953)
     (76.825, 6.591)
     (94.831, -1.433)
     (117.175, -7.792)
     (138.867, 0.527)
     (151.23, 20.196)
     (159.253, 38.201)
     (165.613, 60.546)
     (184.608, 47.171)
     (202.17, 38.215)
     (224.151, 30.696)
     (246.249, 37.868)
     (259.624, 56.863)
     (268.579, 74.424)
     (276.1, 96.405)
     (294.37, 82.054)
     (311.438, 72.192)
     (332.995, 63.532)
     (355.438, 69.538)
     (369.789, 87.806)
     (379.651, 104.875)
     (388.312, 126.432)
     (405.806, 111.144)
     (422.334, 100.402)
     (443.409, 90.626)
     (466.135, 95.449)
     (481.423, 112.941)
     (492.164, 129.470)
     (501.942, 150.545)
     (518.612, 134.363)
     (534.556, 122.771)
     (555.09, 111.905)
     (578.037, 115.532)
     (594.219, 132.201)
     (605.811, 148.145)
     (616.678, 168.679)
     (632.478, 151.647)
     (647.794, 139.236)
     (667.731, 127.311)
     (690.837, 129.732)
     (707.87, 145.531)
     (720.28, 160.847)
     (732.206, 180.784)
     (747.093, 162.948)
     (761.739, 149.754)
     (781.025, 136.801)
     (804.225, 138.010)
     (822.061, 152.896)
     (835.256, 167.542)
     (848.209, 186.828)
     (862.148, 168.242)
     (876.087, 154.303)
     (894.673, 140.365)
     (917.905, 140.365)
     (936.491, 154.303)
     (950.5, 167.503)
     (964.37, 186.83)
     (978.56, 165.76)
     (991.03, 151.57)
     (1011.67, 138.24)
     (1034.89, 138.24)
     (1055.53, 151.57)
     (1068.00, 165.76)
     (1082.19, 186.83)
 # $C$ connection, part "upper" of the boundary:
     (1093.80, 234.99)
     (1070.58, 234.99)
     (1049.94, 221.66)
     (1037.47, 207.47)
     (1023.28, 186.40)
     (1009.09, 207.47)
     (994.965, 220.938)
     (976.139, 235.054)
     (952.753, 235.615)
     (934.168, 221.676)
     (920.229, 207.737)
     (906.289, 189.152)
     (892.349, 207.737)
     (878.41, 221.676)
     (859.825, 235.615)
     (834.07, 234.944)
     (816.235, 220.057)
     (803.041, 205.412)
     (790.09, 186.127)
     (775.198, 203.961)
     (760.553, 217.156)
     (741.27, 230.109)
     (715.57, 228.095)
     (698.54, 212.295)
     (686.127, 196.979)
     (674.2, 177.037)
     (658.399, 194.074)
     (643.083, 206.485)
     (623.147, 218.411)
     (597.588, 215.055)
     (581.407, 198.385)
     (569.815, 182.441)
     (558.947, 161.908)
     (542.277, 178.089)
     (526.332, 189.681)
     (505.799, 200.547)
     (480.451, 195.858)
     (465.165, 178.365)
     (454.423, 161.836)
     (444.644, 140.762)
     (427.15, 156.048)
     (410.621, 166.790)
     (389.548, 176.569)
     (364.479, 170.558)
     (350.129, 152.289)
     (340.267, 135.220)
     (331.605, 113.664)
     (313.335, 128.014)
     (296.266, 137.876)
     (274.71, 146.537)
     (249.99, 139.224)
     (236.615, 120.228)
     (227.661, 102.667)
     (220.138, 80.686)
     (201.142, 94.060)
     (183.581, 103.015)
     (161.601, 110.536)
     (137.298, 101.939)
     (124.937, 82.270)
     (116.913, 64.264)
     (110.552, 41.920)
     (90.881, 54.281)
     (72.876, 62.304)
     (50.532, 68.665)
     (28.84, 60.346)
     (16.65, 41.101)
     (8.454, 22.671)
     (    0, 16.003)
     (    0, 0.003)
     (    0, 16.003)
     (-8.454, 22.671)
     (-16.478, 40.677)
     (-28.84, 60.346)
     (-50.532, 68.665)
     (-72.876, 62.304)
     (-90.881, 54.281)
     (-110.552, 41.920)
     (-116.913, 64.264)
     (-124.937, 82.270)
     (-137.298, 101.939)
     (-161.601, 110.536)
     (-183.581, 103.015)
     (-201.142, 94.060)
     (-220.138, 80.686)
     (-227.661, 102.667)
     (-236.615, 120.228)
     (-249.99, 139.224)
     (-274.71, 146.537)
     (-296.266, 137.876)
     (-313.335, 128.014)
     (-331.605, 113.664)
     (-340.267, 135.220)
     (-350.129, 152.289)
     (-364.479, 170.558)
     (-389.548, 176.569)
     (-410.621, 166.790)
     (-427.15, 156.048)
     (-444.644, 140.762)
     (-454.423, 161.836)
     (-465.165, 178.365)
     (-480.451, 195.858)
     (-505.799, 200.547)
     (-526.332, 189.681)
     (-542.277, 178.089)
     (-558.947, 161.908)
     (-569.815, 182.441)
     (-581.407, 198.385)
     (-597.588, 215.055)
     (-623.147, 218.411)
     (-643.083, 206.485)
     (-658.399, 194.074)
     (-674.2, 177.037)
     (-686.127, 196.979)
     (-698.54, 212.295)
     (-715.57, 228.095)
     (-741.27, 230.109)
     (-760.553, 217.156)
     (-775.198, 203.961)
     (-790.09, 186.127)
     (-803.041, 205.412)
     (-816.235, 220.057)
     (-834.07, 234.944)
     (-859.825, 235.615)
     (-878.41, 221.676)
     (-892.349, 207.737)
     (-906.289, 189.152)
     (-920.229, 207.737)
     (-934.168, 221.676)
     (-952.753, 235.615)
     (-976.139, 235.054)
     (-994.965, 220.938)
     (-1009.09, 207.47)
     (-1023.28, 186.40)
     (-1037.47, 207.47)
     (-1049.94, 221.66)
     (-1070.58, 234.99)
     (-1093.80, 234.99)
## END OF PIECE: $C$ connection.

## PIECE: $C_0$ connection
 # $C_0$ connection, part "lower" of the boundary:
     (-1082.19, 186.83)
     (-1068.00, 165.76)
     (-1055.53, 151.57)
     (-1034.89, 138.24)
     (-1011.67, 138.24)
     (-991.03, 151.57)
     (-978.56, 165.76)
     (-964.37, 186.83)
     (-950.5, 167.503)
     (-936.491, 154.303)
     (-917.905, 140.365)
     (-894.673, 140.365)
     (-876.087, 154.303)
     (-862.148, 168.242)
     (-848.209, 186.828)
     (-835.256, 167.542)
     (-822.061, 152.896)
     (-804.225, 138.010)
     (-781.025, 136.801)
     (-761.739, 149.754)
     (-747.093, 162.948)
     (-732.206, 180.784)
     (-720.28, 160.847)
     (-707.87, 145.531)
     (-690.837, 129.732)
     (-667.731, 127.311)
     (-647.794, 139.236)
     (-632.478, 151.647)
     (-616.678, 168.679)
     (-605.811, 148.145)
     (-594.219, 132.201)
     (-578.037, 115.532)
     (-555.09, 111.905)
     (-534.556, 122.771)
     (-518.612, 134.363)
     (-501.942, 150.545)
     (-492.164, 129.470)
     (-481.423, 112.941)
     (-466.135, 95.449)
     (-443.409, 90.626)
     (-422.334, 100.402)
     (-405.806, 111.144)
     (-388.312, 126.432)
     (-379.651, 104.875)
     (-369.789, 87.806)
     (-355.438, 69.538)
     (-332.995, 63.532)
     (-311.438, 72.192)
     (-294.37, 82.054)
     (-276.1, 96.405)
     (-268.579, 74.424)
     (-259.624, 56.863)
     (-246.249, 37.868)
     (-224.151, 30.696)
     (-202.17, 38.215)
     (-184.608, 47.171)
     (-165.613, 60.546)
     (-159.253, 38.201)
     (-151.23, 20.196)
     (-138.867, 0.527)
     (-117.175, -7.792)
     (-94.831, -1.433)
     (-76.825, 6.591)
     (-57.155, 18.953)
     (-50.794, -3.391)
     (-42.77, -21.397)
     (-30.409, -41.067)
     (  -20, -55.997)
     (-6.792, -72.836)
     (6.792, -72.836)
     (   20, -55.997)
     (30.409, -41.067)
     (42.77, -21.397)
     (50.794, -3.391)
     (57.155, 18.953)
     (76.825, 6.591)
     (94.831, -1.433)
     (117.175, -7.792)
     (138.867, 0.527)
     (151.23, 20.196)
     (159.253, 38.201)
     (165.613, 60.546)
     (184.608, 47.171)
     (202.17, 38.215)
     (224.151, 30.696)
     (246.249, 37.868)
     (259.624, 56.863)
     (268.579, 74.424)
     (276.1, 96.405)
     (294.37, 82.054)
     (311.438, 72.192)
     (332.995, 63.532)
     (355.438, 69.538)
     (369.789, 87.806)
     (379.651, 104.875)
     (388.312, 126.432)
     (405.806, 111.144)
     (422.334, 100.402)
     (443.409, 90.626)
     (466.135, 95.449)
     (481.423, 112.941)
     (492.164, 129.470)
     (501.942, 150.545)
     (518.612, 134.363)
     (534.556, 122.771)
     (555.09, 111.905)
     (578.037, 115.532)
     (594.219, 132.201)
     (605.811, 148.145)
     (616.678, 168.679)
     (632.478, 151.647)
     (647.794, 139.236)
     (667.731, 127.311)
     (690.837, 129.732)
     (707.87, 145.531)
     (720.28, 160.847)
     (732.206, 180.784)
     (747.093, 162.948)
     (761.739, 149.754)
     (781.025, 136.801)
     (804.225, 138.010)
     (822.061, 152.896)
     (835.256, 167.542)
     (848.209, 186.828)
     (862.148, 168.242)
     (876.087, 154.303)
     (894.673, 140.365)
     (917.905, 140.365)
     (936.491, 154.303)
     (950.5, 167.503)
     (964.37, 186.83)
     (978.56, 165.76)
     (991.03, 151.57)
     (1011.67, 138.24)
     (1034.89, 138.24)
     (1055.53, 151.57)
     (1068.00, 165.76)
     (1082.19, 186.83)
 # $C_0$ connection, part "upper" of the boundary:
     (1093.80, 234.99)
     (1070.58, 234.99)
     (1049.94, 221.66)
     (1037.47, 207.47)
     (1023.28, 186.40)
     (1009.09, 207.47)
     (994.965, 220.938)
     (976.139, 235.054)
     (952.753, 235.615)
     (934.168, 221.676)
     (920.229, 207.737)
     (906.289, 189.152)
     (892.349, 207.737)
     (878.41, 221.676)
     (859.825, 235.615)
     (834.07, 234.944)
     (816.235, 220.057)
     (803.041, 205.412)
     (790.09, 186.127)
     (775.198, 203.961)
     (760.553, 217.156)
     (741.27, 230.109)
     (715.57, 228.095)
     (698.54, 212.295)
     (686.127, 196.979)
     (674.2, 177.037)
     (658.399, 194.074)
     (643.083, 206.485)
     (623.147, 218.411)
     (597.588, 215.055)
     (581.407, 198.385)
     (569.815, 182.441)
     (558.947, 161.908)
     (542.277, 178.089)
     (526.332, 189.681)
     (505.799, 200.547)
     (480.451, 195.858)
     (465.165, 178.365)
     (454.423, 161.836)
     (444.644, 140.762)
     (427.15, 156.048)
     (410.621, 166.790)
     (389.548, 176.569)
     (364.479, 170.558)
     (350.129, 152.289)
     (340.267, 135.220)
     (331.605, 113.664)
     (313.335, 128.014)
     (296.266, 137.876)
     (274.71, 146.537)
     (249.99, 139.224)
     (236.615, 120.228)
     (227.661, 102.667)
     (220.138, 80.686)
     (201.142, 94.060)
     (183.581, 103.015)
     (161.601, 110.536)
     (137.298, 101.939)
     (124.937, 82.270)
     (116.913, 64.264)
     (110.552, 41.920)
     (90.881, 54.281)
     (72.876, 62.304)
     (50.532, 68.665)
     (28.84, 60.346)
     (16.478, 40.677)
     (8.454, 22.671)
     (    0, 16.003)
     (    0, 0.003)
     (    0, 16.003)
     (-8.454, 22.671)
     (-16.478, 40.677)
     (-28.84, 60.346)
     (-50.532, 68.665)
     (-72.876, 62.304)
     (-90.881, 54.281)
     (-110.552, 41.920)
     (-116.913, 64.264)
     (-124.937, 82.270)
     (-137.298, 101.939)
     (-161.601, 110.536)
     (-183.581, 103.015)
     (-201.142, 94.060)
     (-220.138, 80.686)
     (-227.661, 102.667)
     (-236.615, 120.228)
     (-249.99, 139.224)
     (-274.71, 146.537)
     (-296.266, 137.876)
     (-313.335, 128.014)
     (-331.605, 113.664)
     (-340.267, 135.220)
     (-350.129, 152.289)
     (-364.479, 170.558)
     (-389.548, 176.569)
     (-410.621, 166.790)
     (-427.15, 156.048)
     (-444.644, 140.762)
     (-454.423, 161.836)
     (-465.165, 178.365)
     (-480.451, 195.858)
     (-505.799, 200.547)
     (-526.332, 189.681)
     (-542.277, 178.089)
     (-558.947, 161.908)
     (-569.815, 182.441)
     (-581.407, 198.385)
     (-597.588, 215.055)
     (-623.147, 218.411)
     (-643.083, 206.485)
     (-658.399, 194.074)
     (-674.2, 177.037)
     (-686.127, 196.979)
     (-698.54, 212.295)
     (-715.57, 228.095)
     (-741.27, 230.109)
     (-760.553, 217.156)
     (-775.198, 203.961)
     (-790.09, 186.127)
     (-803.041, 205.412)
     (-816.235, 220.057)
     (-834.07, 234.944)
     (-859.825, 235.615)
     (-878.41, 221.676)
     (-892.349, 207.737)
     (-906.289, 189.152)
     (-920.229, 207.737)
     (-934.168, 221.676)
     (-952.753, 235.615)
     (-976.139, 235.054)
     (-994.965, 220.938)
     (-1009.09, 207.47)
     (-1023.28, 186.40)
     (-1037.47, 207.47)
     (-1049.94, 221.66)
     (-1070.58, 234.99)
     (-1093.80, 234.99)
## END OF PIECE: $C_0$ connection.

## PIECE: left bend
 # left bend, part "lower" of the boundary:
     (-41.0, -555.6)
     (-37.7, -560.5)
     (-34.8, -563.8)
     (-30.0, -566.9)
     (-24.6, -566.9)
     (-19.8, -563.8)
     (-16.9, -560.5)
     (-13.6, -555.6)
     (-10.271, -560.351)
     (-7.036, -563.546)
     (-2.658, -566.829)
     (2.816, -566.829)
     (7.194, -563.824)
     (10.477, -560.541)
     (13.761, -556.163)
     (17.045, -560.541)
     (20.329, -563.825)
     (24.707, -567.108)
     (30.779, -566.949)
     (34.979, -563.441)
     (38.087, -559.990)
     (41.136, -555.447)
     (44.645, -559.647)
     (48.096, -562.755)
     (52.640, -565.804)
     (58.695, -565.328)
     (62.705, -561.605)
     (65.628, -557.996)
     (68.436, -553.298)
     (72.159, -557.310)
     (75.768, -560.233)
     (80.466, -563.040)
     (86.488, -562.247)
     (90.298, -558.319)
     (93.028, -554.562)
     (95.586, -549.724)
     (99.515, -553.534)
     (103.271, -556.266)
     (108.109, -558.823)
     (114.081, -557.717)
     (117.680, -553.595)
     (120.210, -549.700)
     (122.512, -544.735)
     (126.634, -548.335)
     (130.529, -550.864)
     (135.493, -553.166)
     (141.400, -551.748)
     (144.778, -547.444)
     (147.101, -543.422)
     (149.140, -538.343)
     (153.445, -541.722)
     (157.467, -544.045)
     (162.546, -546.082)
     (168.369, -544.358)
     (171.517, -539.883)
     (173.625, -535.745)
     (175.395, -530.566)
     (179.872, -533.715)
     (184.010, -535.824)
     (189.189, -537.593)
     (194.914, -535.565)
     (197.824, -530.931)
     (199.713, -526.690)
     (201.209, -521.426)
     (205.844, -524.335)
     (210.087, -526.226)
     (215.351, -527.721)
     (220.962, -525.397)
     (223.626, -520.617)
     (225.291, -516.282)
     (226.509, -510.947)
     (231.290, -513.611)
     (235.626, -515.276)
     (240.960, -516.494)
     (246.443, -513.879)
     (248.853, -508.966)
     (250.288, -504.549)
     (251.227, -499.158)
     (256.140, -501.568)
     (260.556, -503.004)
     (265.948, -503.941)
     (271.286, -501.044)
     (273.435, -496.011)
     (274.637, -491.526)
     (275.291, -486.092)
     (280.325, -488.241)
     (284.810, -489.445)
     (290.243, -490.098)
     (295.422, -486.924)
     (297.305, -481.786)
     (298.271, -477.244)
     (298.640, -471.784)
     (303.779, -473.666)
     (308.322, -474.633)
     (313.781, -475.002)
     (318.786, -471.563)
     (320.398, -466.333)
     (321.125, -461.746)
     (321.209, -456.274)
     (326.438, -457.886)
     (331.025, -458.612)
     (336.497, -458.695)
     (341.317, -454.997)
     (342.651, -449.692)
     (343.137, -445.073)
     (342.934, -439.604)
     (348.241, -440.940)
     (352.860, -441.426)
     (358.329, -441.221)
     (362.947, -437.278)
     (364.004, -431.908)
     (364.245, -427.271)
     (363.756, -421.820)
     (369.127, -422.876)
     (373.765, -423.119)
     (379.215, -422.629)
     (383.621, -418.448)
     (384.394, -413.031)
     (384.395, -408.387)
     (383.620, -402.970)
     (389.038, -403.743)
     (393.683, -403.745)
     (399.100, -402.970)
     (402.970, -399.100)
     (403.745, -393.683)
     (403.743, -389.038)
     (402.970, -383.620)
     (408.387, -384.395)
     (413.031, -384.394)
     (418.448, -383.621)
     (422.629, -379.215)
     (423.119, -373.765)
     (422.876, -369.127)
     (421.820, -363.756)
     (427.271, -364.245)
     (431.908, -364.004)
     (437.278, -362.947)
     (441.221, -358.329)
     (441.426, -352.860)
     (440.940, -348.241)
     (439.604, -342.934)
     (445.073, -343.137)
     (449.692, -342.651)
     (454.997, -341.317)
     (458.695, -336.497)
     (458.612, -331.025)
     (457.886, -326.438)
     (456.274, -321.209)
     (461.746, -321.125)
     (466.333, -320.398)
     (471.563, -318.786)
     (475.002, -313.781)
     (474.633, -308.322)
     (473.666, -303.779)
     (471.784, -298.640)
     (477.244, -298.271)
     (481.786, -297.305)
     (486.924, -295.422)
     (490.098, -290.243)
     (489.445, -284.810)
     (488.241, -280.325)
     (486.092, -275.291)
     (491.526, -274.637)
     (496.011, -273.435)
     (501.044, -271.286)
     (503.941, -265.948)
     (503.004, -260.556)
     (501.568, -256.140)
     (499.158, -251.227)
     (504.549, -250.288)
     (508.966, -248.853)
     (513.879, -246.443)
     (516.494, -240.960)
     (515.276, -235.626)
     (513.611, -231.290)
     (510.947, -226.509)
     (516.282, -225.291)
     (520.617, -223.626)
     (525.397, -220.962)
     (527.721, -215.351)
     (526.226, -210.087)
     (524.335, -205.844)
     (521.426, -201.209)
     (526.690, -199.713)
     (530.931, -197.824)
     (535.565, -194.914)
     (537.593, -189.189)
     (535.824, -184.010)
     (533.715, -179.872)
     (530.566, -175.395)
     (535.745, -173.625)
     (539.883, -171.517)
     (544.358, -168.369)
     (546.082, -162.546)
     (544.045, -157.467)
     (541.722, -153.445)
     (538.343, -149.140)
     (543.422, -147.101)
     (547.444, -144.778)
     (551.748, -141.400)
     (553.166, -135.493)
     (550.864, -130.529)
     (548.335, -126.634)
     (544.735, -122.512)
     (549.700, -120.210)
     (553.595, -117.680)
     (557.717, -114.081)
     (558.823, -108.109)
     (556.266, -103.271)
     (553.534, -99.515)
     (549.724, -95.586)
     (554.562, -93.028)
     (558.319, -90.298)
     (562.247, -86.488)
     (563.040, -80.466)
     (560.233, -75.768)
     (557.310, -72.159)
     (553.298, -68.436)
     (557.996, -65.628)
     (561.605, -62.705)
     (565.328, -58.695)
     (565.804, -52.640)
     (562.755, -48.096)
     (559.647, -44.645)
     (555.447, -41.136)
     (559.990, -38.087)
     (563.441, -34.979)
     (566.949, -30.779)
     (567.108, -24.707)
     (563.825, -20.329)
     (560.541, -17.045)
     (556.163, -13.761)
     (560.541, -10.477)
     (563.824, -7.194)
     (566.829, -2.816)
     (566.829, 2.658)
     (563.546, 7.036)
     (560.351, 10.271)
     (555.6,  13.6)
     (560.5,  16.9)
     (563.8,  19.8)
     (566.9,  24.6)
     (566.9,  30.0)
     (563.8,  34.8)
     (560.5,  37.7)
     (555.6,  41.0)
 # left bend, part "upper" of the boundary:
     (544.4,  43.7)
     (544.4,  38.3)
     (547.5,  33.5)
     (550.8,  30.6)
     (555.7,  27.3)
     (550.958, 24.003)
     (547.674, 20.719)
     (544.391, 16.341)
     (544.391, 10.867)
     (547.674, 6.489)
     (550.958, 3.205)
     (555.614, -0.079)
     (551.236, -3.363)
     (547.953, -6.646)
     (544.670, -11.024)
     (544.670, -16.498)
     (547.953, -20.876)
     (551.237, -24.160)
     (555.615, -27.444)
     (551.071, -30.494)
     (547.620, -33.602)
     (544.113, -37.801)
     (543.827, -43.268)
     (546.876, -47.811)
     (549.984, -51.263)
     (554.184, -54.771)
     (549.487, -57.579)
     (545.877, -60.502)
     (542.155, -64.513)
     (541.583, -69.956)
     (544.391, -74.653)
     (547.313, -78.262)
     (551.324, -81.986)
     (546.486, -84.544)
     (542.729, -87.274)
     (538.801, -91.085)
     (537.945, -96.492)
     (540.503, -101.328)
     (543.233, -105.086)
     (547.044, -109.014)
     (542.079, -111.316)
     (538.184, -113.845)
     (534.062, -117.445)
     (532.924, -122.800)
     (535.225, -127.765)
     (537.755, -131.660)
     (541.355, -135.781)
     (536.277, -137.820)
     (532.255, -140.142)
     (527.950, -143.521)
     (526.534, -148.809)
     (528.572, -153.887)
     (530.894, -157.910)
     (534.273, -162.214)
     (529.096, -163.983)
     (524.957, -166.092)
     (520.482, -169.241)
     (518.790, -174.447)
     (520.560, -179.625)
     (522.668, -183.763)
     (525.817, -188.240)
     (520.553, -189.736)
     (516.312, -191.624)
     (511.677, -194.535)
     (509.716, -199.646)
     (511.211, -204.909)
     (513.100, -209.152)
     (516.011, -213.787)
     (510.676, -215.006)
     (506.340, -216.671)
     (501.561, -219.334)
     (499.335, -224.335)
     (500.553, -229.670)
     (502.218, -234.005)
     (504.881, -238.786)
     (499.490, -239.724)
     (495.073, -241.160)
     (490.160, -243.570)
     (487.676, -248.447)
     (488.614, -253.837)
     (490.049, -258.255)
     (492.459, -263.168)
     (487.026, -263.823)
     (482.539, -265.025)
     (477.508, -267.175)
     (474.770, -271.916)
     (475.425, -277.349)
     (476.627, -281.833)
     (478.777, -286.867)
     (473.317, -287.236)
     (468.774, -288.202)
     (463.636, -290.085)
     (460.654, -294.677)
     (461.023, -300.136)
     (461.988, -304.679)
     (463.873, -309.817)
     (458.401, -309.900)
     (453.814, -310.626)
     (448.584, -312.239)
     (445.367, -316.668)
     (445.449, -322.139)
     (446.177, -326.727)
     (447.788, -331.956)
     (442.321, -331.753)
     (437.702, -332.238)
     (432.395, -333.574)
     (428.950, -337.829)
     (428.747, -343.297)
     (429.232, -347.916)
     (430.568, -353.223)
     (425.118, -352.733)
     (420.480, -352.976)
     (415.111, -354.032)
     (411.448, -358.100)
     (410.959, -363.550)
     (411.201, -368.188)
     (412.257, -373.559)
     (406.840, -372.784)
     (402.196, -372.785)
     (396.779, -373.558)
     (392.909, -377.429)
     (392.134, -382.845)
     (392.134, -387.490)
     (392.908, -392.908)
     (387.490, -392.134)
     (382.845, -392.134)
     (377.429, -392.909)
     (373.558, -396.779)
     (372.785, -402.196)
     (372.784, -406.840)
     (373.559, -412.257)
     (368.188, -411.201)
     (363.550, -410.959)
     (358.100, -411.448)
     (354.032, -415.111)
     (352.976, -420.480)
     (352.733, -425.118)
     (353.223, -430.568)
     (347.916, -429.232)
     (343.297, -428.747)
     (337.829, -428.950)
     (333.574, -432.395)
     (332.238, -437.702)
     (331.753, -442.321)
     (331.956, -447.788)
     (326.727, -446.177)
     (322.139, -445.449)
     (316.668, -445.367)
     (312.239, -448.584)
     (310.626, -453.814)
     (309.900, -458.401)
     (309.817, -463.873)
     (304.679, -461.988)
     (300.136, -461.023)
     (294.677, -460.654)
     (290.085, -463.636)
     (288.202, -468.774)
     (287.236, -473.317)
     (286.867, -478.777)
     (281.833, -476.627)
     (277.349, -475.425)
     (271.916, -474.770)
     (267.175, -477.508)
     (265.025, -482.539)
     (263.823, -487.026)
     (263.168, -492.459)
     (258.255, -490.049)
     (253.837, -488.614)
     (248.447, -487.676)
     (243.570, -490.160)
     (241.160, -495.073)
     (239.724, -499.490)
     (238.786, -504.881)
     (234.005, -502.218)
     (229.670, -500.553)
     (224.335, -499.335)
     (219.334, -501.561)
     (216.671, -506.340)
     (215.006, -510.676)
     (213.787, -516.011)
     (209.152, -513.100)
     (204.909, -511.211)
     (199.646, -509.716)
     (194.535, -511.677)
     (191.624, -516.312)
     (189.736, -520.553)
     (188.240, -525.817)
     (183.763, -522.668)
     (179.625, -520.560)
     (174.447, -518.790)
     (169.241, -520.482)
     (166.092, -524.957)
     (163.983, -529.096)
     (162.214, -534.273)
     (157.910, -530.894)
     (153.887, -528.572)
     (148.809, -526.534)
     (143.521, -527.950)
     (140.142, -532.255)
     (137.820, -536.277)
     (135.781, -541.355)
     (131.660, -537.755)
     (127.765, -535.225)
     (122.800, -532.924)
     (117.445, -534.062)
     (113.845, -538.184)
     (111.316, -542.079)
     (109.014, -547.044)
     (105.086, -543.233)
     (101.328, -540.503)
     (96.492, -537.945)
     (91.085, -538.801)
     (87.274, -542.729)
     (84.544, -546.486)
     (81.986, -551.324)
     (78.262, -547.313)
     (74.653, -544.391)
     (69.956, -541.583)
     (64.513, -542.155)
     (60.502, -545.877)
     (57.579, -549.487)
     (54.771, -554.184)
     (51.263, -549.984)
     (47.811, -546.876)
     (43.268, -543.827)
     (37.801, -544.113)
     (33.602, -547.620)
     (30.494, -551.071)
     (27.444, -555.615)
     (24.160, -551.237)
     (20.876, -547.953)
     (16.498, -544.670)
     (11.024, -544.670)
     (6.646, -547.953)
     (3.363, -551.236)
     (0.079, -555.614)
     (-3.205, -550.958)
     (-6.489, -547.674)
     (-10.867, -544.391)
     (-16.341, -544.391)
     (-20.719, -547.674)
     (-24.003, -550.958)
     (-27.3, -555.7)
     (-30.6, -550.8)
     (-33.5, -547.5)
     (-38.3, -544.4)
     (-43.7, -544.4)
## END OF PIECE: left bend.

## PIECE: right bend
 # right bend, part "lower" of the boundary:
     (-27.40, 555.56)
     (-24.10, 550.66)
     (-21.20, 547.36)
     (-16.40, 544.26)
     (-11.00, 544.26)
     (-6.20, 547.36)
     (-3.30, 550.66)
     ( 0.00, 555.56)
     ( 3.28, 551.18)
     ( 6.57, 547.90)
     (10.95, 544.62)
     (16.42, 544.62)
     (20.80, 547.90)
     (24.08, 551.18)
     (27.37, 555.56)
     (30.42, 551.02)
     (33.52, 547.57)
     (37.72, 544.06)
     (43.19, 543.77)
     (47.73, 546.82)
     (51.19, 549.93)
     (54.69, 554.13)
     (57.50, 549.43)
     (60.42, 545.82)
     (64.44, 542.10)
     (69.88, 541.53)
     (74.58, 544.34)
     (78.19, 547.26)
     (81.91, 551.27)
     (84.47, 546.43)
     (87.20, 542.67)
     (91.01, 538.75)
     (96.42, 537.89)
     (101.25, 540.45)
     (105.01, 543.18)
     (108.94, 546.99)
     (111.24, 542.02)
     (113.77, 538.13)
     (117.37, 534.01)
     (122.72, 532.87)
     (127.69, 535.17)
     (131.58, 537.70)
     (135.71, 541.30)
     (137.75, 536.22)
     (140.07, 532.20)
     (143.45, 527.89)
     (148.73, 526.48)
     (153.81, 528.52)
     (157.84, 530.84)
     (162.14, 534.22)
     (163.91, 529.04)
     (166.02, 524.90)
     (169.17, 520.42)
     (174.37, 518.73)
     (179.55, 520.50)
     (183.69, 522.61)
     (188.17, 525.76)
     (189.66, 520.50)
     (191.55, 516.25)
     (194.46, 511.62)
     (199.57, 509.66)
     (204.84, 511.15)
     (209.08, 513.04)
     (213.71, 515.95)
     (214.93, 510.62)
     (216.60, 506.28)
     (219.26, 501.50)
     (224.26, 499.28)
     (229.60, 500.49)
     (233.93, 502.16)
     (238.71, 504.82)
     (239.65, 499.43)
     (241.09, 495.01)
     (243.50, 490.10)
     (248.38, 487.62)
     (253.77, 488.55)
     (258.18, 489.99)
     (263.10, 492.40)
     (263.75, 486.97)
     (264.95, 482.48)
     (267.10, 477.45)
     (271.85, 474.71)
     (277.28, 475.36)
     (281.76, 476.57)
     (286.80, 478.72)
     (287.17, 473.26)
     (288.13, 468.71)
     (290.02, 463.57)
     (294.61, 460.59)
     (300.07, 460.96)
     (304.61, 461.93)
     (309.75, 463.81)
     (309.83, 458.34)
     (310.56, 453.75)
     (312.17, 448.52)
     (316.60, 445.30)
     (322.07, 445.39)
     (326.66, 446.11)
     (331.89, 447.73)
     (331.69, 442.26)
     (332.17, 437.64)
     (333.51, 432.33)
     (337.76, 428.89)
     (343.23, 428.68)
     (347.85, 429.17)
     (353.16, 430.50)
     (352.67, 425.05)
     (352.91, 420.42)
     (353.97, 415.05)
     (358.03, 411.38)
     (363.48, 410.89)
     (368.12, 411.14)
     (373.49, 412.19)
     (372.72, 406.78)
     (372.72, 402.13)
     (373.49, 396.71)
     (377.36, 392.84)
     (382.78, 392.07)
     (387.42, 392.07)
     (392.84, 392.84)
     (392.07, 387.42)
     (392.07, 382.78)
     (392.84, 377.36)
     (396.71, 373.49)
     (402.13, 372.72)
     (406.78, 372.72)
     (412.19, 373.49)
     (411.14, 368.12)
     (410.89, 363.48)
     (411.38, 358.03)
     (415.05, 353.97)
     (420.42, 352.91)
     (425.05, 352.67)
     (430.50, 353.16)
     (429.17, 347.85)
     (428.68, 343.23)
     (428.89, 337.76)
     (432.33, 333.51)
     (437.64, 332.17)
     (442.26, 331.69)
     (447.73, 331.89)
     (446.11, 326.66)
     (445.39, 322.07)
     (445.30, 316.60)
     (448.52, 312.17)
     (453.75, 310.56)
     (458.34, 309.83)
     (463.81, 309.75)
     (461.93, 304.61)
     (460.96, 300.07)
     (460.59, 294.61)
     (463.57, 290.02)
     (468.71, 288.13)
     (473.26, 287.17)
     (478.72, 286.80)
     (476.57, 281.76)
     (475.36, 277.28)
     (474.71, 271.85)
     (477.45, 267.10)
     (482.48, 264.95)
     (486.97, 263.75)
     (492.40, 263.10)
     (489.99, 258.18)
     (488.55, 253.77)
     (487.62, 248.38)
     (490.10, 243.50)
     (495.01, 241.09)
     (499.43, 239.65)
     (504.82, 238.71)
     (502.16, 233.93)
     (500.49, 229.60)
     (499.28, 224.26)
     (501.50, 219.26)
     (506.28, 216.60)
     (510.62, 214.93)
     (515.95, 213.71)
     (513.04, 209.08)
     (511.15, 204.84)
     (509.66, 199.57)
     (511.62, 194.46)
     (516.25, 191.55)
     (520.50, 189.66)
     (525.76, 188.17)
     (522.61, 183.69)
     (520.50, 179.55)
     (518.73, 174.37)
     (520.42, 169.17)
     (524.90, 166.02)
     (529.04, 163.91)
     (534.22, 162.14)
     (530.84, 157.84)
     (528.52, 153.81)
     (526.48, 148.73)
     (527.89, 143.45)
     (532.20, 140.07)
     (536.22, 137.75)
     (541.30, 135.71)
     (537.70, 131.58)
     (535.17, 127.69)
     (532.87, 122.72)
     (534.01, 117.37)
     (538.13, 113.77)
     (542.02, 111.24)
     (546.99, 108.94)
     (543.18, 105.01)
     (540.45, 101.25)
     (537.89, 96.42)
     (538.75, 91.01)
     (542.67, 87.20)
     (546.43, 84.47)
     (551.27, 81.91)
     (547.26, 78.19)
     (544.34, 74.58)
     (541.53, 69.88)
     (542.10, 64.44)
     (545.82, 60.42)
     (549.43, 57.50)
     (554.13, 54.69)
     (549.93, 51.19)
     (546.82, 47.73)
     (543.77, 43.19)
     (544.06, 37.72)
     (547.57, 33.52)
     (551.02, 30.42)
     (555.56, 27.37)
     (551.18, 24.08)
     (547.90, 20.80)
     (544.62, 16.42)
     (544.62, 10.95)
     (547.90,  6.57)
     (551.18,  3.28)
     (555.56,  0.00)
     (550.66, -3.30)
     (547.36, -6.20)
     (544.26, -11.00)
     (544.26, -16.40)
     (547.36, -21.20)
     (550.66, -24.10)
     (555.56, -27.40)
 # right bend, part "upper" of the boundary:
     (566.76, -30.10)
     (566.76, -24.70)
     (563.66, -19.90)
     (560.36, -17.00)
     (555.46, -13.70)
     (560.36, -10.40)
     (563.49, -7.11)
     (566.78, -2.74)
     (566.78,  2.74)
     (563.77,  7.11)
     (560.49, 10.40)
     (556.11, 13.68)
     (560.49, 16.97)
     (563.77, 20.25)
     (567.06, 24.63)
     (566.90, 30.70)
     (563.39, 34.90)
     (559.94, 38.01)
     (555.39, 41.06)
     (559.59, 44.57)
     (562.70, 48.02)
     (565.75, 52.56)
     (565.27, 58.62)
     (561.55, 62.63)
     (557.94, 65.55)
     (553.24, 68.36)
     (557.26, 72.08)
     (560.18, 75.69)
     (562.99, 80.39)
     (562.19, 86.41)
     (558.26, 90.22)
     (554.51, 92.95)
     (549.67, 95.51)
     (553.48, 99.44)
     (556.21, 103.20)
     (558.77, 108.03)
     (557.66, 114.01)
     (553.54, 117.60)
     (549.64, 120.13)
     (544.68, 122.44)
     (548.28, 126.56)
     (550.81, 130.45)
     (553.11, 135.42)
     (551.69, 141.33)
     (547.39, 144.70)
     (543.37, 147.03)
     (538.29, 149.07)
     (541.67, 153.37)
     (543.99, 157.39)
     (546.03, 162.47)
     (544.30, 168.29)
     (539.83, 171.44)
     (535.69, 173.55)
     (530.51, 175.32)
     (533.66, 179.80)
     (535.77, 183.94)
     (537.54, 189.12)
     (535.51, 194.84)
     (530.87, 197.75)
     (526.63, 199.64)
     (521.37, 201.14)
     (524.28, 205.77)
     (526.17, 210.01)
     (527.66, 215.28)
     (525.34, 220.89)
     (520.56, 223.55)
     (516.22, 225.22)
     (510.89, 226.44)
     (513.55, 231.22)
     (515.22, 235.55)
     (516.43, 240.89)
     (513.82, 246.37)
     (508.91, 248.78)
     (504.49, 250.22)
     (499.10, 251.16)
     (501.51, 256.07)
     (502.94, 260.49)
     (503.88, 265.88)
     (500.98, 271.22)
     (495.95, 273.36)
     (491.47, 274.57)
     (486.03, 275.22)
     (488.18, 280.25)
     (489.38, 284.74)
     (490.04, 290.17)
     (486.86, 295.35)
     (481.72, 297.24)
     (477.18, 298.20)
     (471.72, 298.57)
     (473.60, 303.71)
     (474.57, 308.25)
     (474.94, 313.71)
     (471.50, 318.72)
     (466.27, 320.33)
     (461.68, 321.06)
     (456.21, 321.14)
     (457.82, 326.37)
     (458.55, 330.96)
     (458.63, 336.43)
     (454.93, 341.25)
     (449.63, 342.58)
     (445.01, 343.07)
     (439.54, 342.87)
     (440.88, 348.17)
     (441.36, 352.79)
     (441.16, 358.26)
     (437.21, 362.88)
     (431.84, 363.94)
     (427.21, 364.18)
     (421.76, 363.69)
     (422.81, 369.06)
     (423.05, 373.70)
     (422.56, 379.15)
     (418.38, 383.55)
     (412.97, 384.33)
     (408.32, 384.33)
     (402.90, 383.55)
     (403.68, 388.97)
     (403.68, 393.62)
     (402.90, 399.03)
     (399.03, 402.90)
     (393.62, 403.68)
     (388.97, 403.68)
     (383.55, 402.90)
     (384.33, 408.32)
     (384.33, 412.97)
     (383.55, 418.38)
     (379.15, 422.56)
     (373.70, 423.05)
     (369.06, 422.81)
     (363.69, 421.76)
     (364.18, 427.21)
     (363.94, 431.84)
     (362.88, 437.21)
     (358.26, 441.16)
     (352.79, 441.36)
     (348.17, 440.88)
     (342.87, 439.54)
     (343.07, 445.01)
     (342.58, 449.63)
     (341.25, 454.93)
     (336.43, 458.63)
     (330.96, 458.55)
     (326.37, 457.82)
     (321.14, 456.21)
     (321.06, 461.68)
     (320.33, 466.27)
     (318.72, 471.50)
     (313.71, 474.94)
     (308.25, 474.57)
     (303.71, 473.60)
     (298.57, 471.72)
     (298.20, 477.18)
     (297.24, 481.72)
     (295.35, 486.86)
     (290.17, 490.04)
     (284.74, 489.38)
     (280.25, 488.18)
     (275.22, 486.03)
     (274.57, 491.47)
     (273.36, 495.95)
     (271.22, 500.98)
     (265.88, 503.88)
     (260.49, 502.94)
     (256.07, 501.51)
     (251.16, 499.10)
     (250.22, 504.49)
     (248.78, 508.91)
     (246.37, 513.82)
     (240.89, 516.43)
     (235.55, 515.22)
     (231.22, 513.55)
     (226.44, 510.89)
     (225.22, 516.22)
     (223.55, 520.56)
     (220.89, 525.34)
     (215.28, 527.66)
     (210.01, 526.17)
     (205.77, 524.28)
     (201.14, 521.37)
     (199.64, 526.63)
     (197.75, 530.87)
     (194.84, 535.51)
     (189.12, 537.54)
     (183.94, 535.77)
     (179.80, 533.66)
     (175.32, 530.51)
     (173.55, 535.69)
     (171.44, 539.83)
     (168.29, 544.30)
     (162.47, 546.03)
     (157.39, 543.99)
     (153.37, 541.67)
     (149.07, 538.29)
     (147.03, 543.37)
     (144.70, 547.39)
     (141.33, 551.69)
     (135.42, 553.11)
     (130.45, 550.81)
     (126.56, 548.28)
     (122.44, 544.68)
     (120.13, 549.64)
     (117.60, 553.54)
     (114.01, 557.66)
     (108.03, 558.77)
     (103.20, 556.21)
     (99.44, 553.48)
     (95.51, 549.67)
     (92.95, 554.51)
     (90.22, 558.26)
     (86.41, 562.19)
     (80.39, 562.99)
     (75.69, 560.18)
     (72.08, 557.26)
     (68.36, 553.24)
     (65.55, 557.94)
     (62.63, 561.55)
     (58.62, 565.27)
     (52.56, 565.75)
     (48.02, 562.70)
     (44.57, 559.59)
     (41.06, 555.39)
     (38.01, 559.94)
     (34.90, 563.39)
     (30.70, 566.90)
     (24.63, 567.06)
     (20.25, 563.77)
     (16.97, 560.49)
     (13.68, 556.11)
     (10.40, 560.49)
     ( 7.11, 563.77)
     ( 2.74, 566.78)
     (-2.74, 566.78)
     (-7.11, 563.49)
     (-10.40, 560.36)
     (-13.70, 555.46)
     (-17.00, 560.36)
     (-19.90, 563.66)
     (-24.70, 566.76)
     (-30.10, 566.76)
## END OF PIECE: right bend.

## PIECE: thick left bend
 # thick left bend, part "lower" of the boundary:
     (-176.30, -2389.08)
     (-162.11, -2410.15)
     (-149.64, -2424.34)
     (-129.00, -2437.67)
     (-105.78, -2437.67)
     (-85.14, -2424.34)
     (-72.67, -2410.15)
     (-58.48, -2389.08)
     (-44.1653, -2409.5093)
     (-30.2548, -2423.2478)
     (-11.4294, -2437.3647)
     (12.1088, -2437.3647)
     (30.9342, -2424.4432)
     (45.0511, -2410.3263)
     (59.1723, -2391.5009)
     (73.2935, -2410.3263)
     (87.4147, -2424.4475)
     (106.2401, -2438.5644)
     (132.3497, -2437.8807)
     (150.4097, -2422.7963)
     (163.7741, -2407.9570)
     (176.8848, -2388.4221)
     (191.9735, -2406.4821)
     (206.8128, -2419.8465)
     (226.3520, -2432.9572)
     (252.3885, -2430.9104)
     (269.6315, -2414.9015)
     (282.2004, -2399.3828)
     (294.2748, -2379.1814)
     (310.2837, -2396.4330)
     (325.8024, -2409.0019)
     (346.0038, -2421.0720)
     (371.8984, -2417.6621)
     (388.2814, -2400.7717)
     (400.0204, -2384.6166)
     (411.0198, -2363.8132)
     (427.9145, -2380.1962)
     (444.0653, -2391.9438)
     (464.8687, -2402.9389)
     (490.5483, -2398.1831)
     (506.0240, -2380.4585)
     (516.9030, -2363.7100)
     (526.8016, -2342.3605)
     (544.5262, -2357.8405)
     (561.2747, -2368.7152)
     (582.6199, -2378.6138)
     (608.0200, -2372.5164)
     (622.5454, -2354.0092)
     (632.5343, -2336.7146)
     (641.3020, -2314.8749)
     (659.8135, -2329.4046)
     (677.1081, -2339.3935)
     (698.9478, -2348.1526)
     (723.9867, -2340.7394)
     (737.5231, -2321.4969)
     (746.5875, -2303.7035)
     (754.1985, -2281.4338)
     (773.4496, -2294.9745)
     (791.2430, -2304.0432)
     (813.5127, -2311.6499)
     (838.1302, -2302.9295)
     (850.6432, -2283.0033)
     (858.7659, -2264.7670)
     (865.1987, -2242.1318)
     (885.1292, -2254.6405)
     (903.3741, -2262.7718)
     (926.0093, -2269.2003)
     (950.1366, -2259.2071)
     (961.5918, -2238.6531)
     (968.7513, -2220.0126)
     (973.9887, -2197.0721)
     (994.5470, -2208.5273)
     (1013.1918, -2215.6868)
     (1036.1280, -2220.9242)
     (1059.7049, -2209.6797)
     (1070.0679, -2188.5538)
     (1076.2384, -2169.5607)
     (1080.2761, -2146.3794)
     (1101.4020, -2156.7424)
     (1120.3908, -2162.9172)
     (1143.5764, -2166.9463)
     (1166.5298, -2154.4892)
     (1175.7705, -2132.8473)
     (1180.9391, -2113.5618)
     (1183.7513, -2090.1956)
     (1205.3975, -2099.4363)
     (1224.6830, -2104.6135)
     (1248.0449, -2107.4214)
     (1270.3146, -2093.7732)
     (1278.4115, -2071.6798)
     (1282.5653, -2052.1492)
     (1284.1520, -2028.6712)
     (1306.2497, -2036.7638)
     (1325.7846, -2040.9219)
     (1349.2583, -2042.5086)
     (1370.7798, -2027.7209)
     (1377.7114, -2005.2319)
     (1380.8375, -1985.5078)
     (1381.1987, -1961.9782)
     (1403.6834, -1968.9098)
     (1423.4075, -1972.0316)
     (1446.9371, -1972.3885)
     (1467.6631, -1956.4871)
     (1473.3993, -1933.6756)
     (1475.4891, -1913.8139)
     (1474.6162, -1890.2972)
     (1497.4363, -1896.0420)
     (1517.2980, -1898.1318)
     (1540.8147, -1897.2503)
     (1560.6721, -1880.2954)
     (1565.2172, -1857.2044)
     (1566.2535, -1837.2653)
     (1564.1508, -1813.8260)
     (1587.2461, -1818.3668)
     (1607.1895, -1819.4117)
     (1630.6245, -1817.3047)
     (1649.5703, -1799.3264)
     (1652.8942, -1776.0333)
     (1652.8985, -1756.0641)
     (1649.5660, -1732.7710)
     (1672.8634, -1736.0949)
     (1692.8369, -1736.1035)
     (1716.1300, -1732.7710)
     (1732.7710, -1716.1300)
     (1736.1035, -1692.8369)
     (1736.0949, -1672.8634)
     (1732.7710, -1649.5660)
     (1756.0641, -1652.8985)
     (1776.0333, -1652.8942)
     (1799.3264, -1649.5703)
     (1817.3047, -1630.6245)
     (1819.4117, -1607.1895)
     (1818.3668, -1587.2461)
     (1813.8260, -1564.1508)
     (1837.2653, -1566.2535)
     (1857.2044, -1565.2172)
     (1880.2954, -1560.6721)
     (1897.2503, -1540.8147)
     (1898.1318, -1517.2980)
     (1896.0420, -1497.4363)
     (1890.2972, -1474.6162)
     (1913.8139, -1475.4891)
     (1933.6756, -1473.3993)
     (1956.4871, -1467.6631)
     (1972.3885, -1446.9371)
     (1972.0316, -1423.4075)
     (1968.9098, -1403.6834)
     (1961.9782, -1381.1987)
     (1985.5078, -1380.8375)
     (2005.2319, -1377.7114)
     (2027.7209, -1370.7798)
     (2042.5086, -1349.2583)
     (2040.9219, -1325.7846)
     (2036.7638, -1306.2497)
     (2028.6712, -1284.1520)
     (2052.1492, -1282.5653)
     (2071.6798, -1278.4115)
     (2093.7732, -1270.3146)
     (2107.4214, -1248.0449)
     (2104.6135, -1224.6830)
     (2099.4363, -1205.3975)
     (2090.1956, -1183.7513)
     (2113.5618, -1180.9391)
     (2132.8473, -1175.7705)
     (2154.4892, -1166.5298)
     (2166.9463, -1143.5764)
     (2162.9172, -1120.3908)
     (2156.7424, -1101.4020)
     (2146.3794, -1080.2761)
     (2169.5607, -1076.2384)
     (2188.5538, -1070.0679)
     (2209.6797, -1059.7049)
     (2220.9242, -1036.1280)
     (2215.6868, -1013.1918)
     (2208.5273, -994.5470)
     (2197.0721, -973.9887)
     (2220.0126, -968.7513)
     (2238.6531, -961.5918)
     (2259.2071, -950.1366)
     (2269.2003, -926.0093)
     (2262.7718, -903.3741)
     (2254.6405, -885.1292)
     (2242.1318, -865.1987)
     (2264.7670, -858.7659)
     (2283.0033, -850.6432)
     (2302.9295, -838.1302)
     (2311.6499, -813.5127)
     (2304.0432, -791.2430)
     (2294.9745, -773.4496)
     (2281.4338, -754.1985)
     (2303.7035, -746.5875)
     (2321.4969, -737.5231)
     (2340.7394, -723.9867)
     (2348.1526, -698.9478)
     (2339.3935, -677.1081)
     (2329.4046, -659.8135)
     (2314.8749, -641.3020)
     (2336.7146, -632.5343)
     (2354.0092, -622.5454)
     (2372.5164, -608.0200)
     (2378.6138, -582.6199)
     (2368.7152, -561.2747)
     (2357.8405, -544.5262)
     (2342.3605, -526.8016)
     (2363.7100, -516.9030)
     (2380.4585, -506.0240)
     (2398.1831, -490.5483)
     (2402.9389, -464.8687)
     (2391.9438, -444.0653)
     (2380.1962, -427.9145)
     (2363.8132, -411.0198)
     (2384.6166, -400.0204)
     (2400.7717, -388.2814)
     (2417.6621, -371.8984)
     (2421.0720, -346.0038)
     (2409.0019, -325.8024)
     (2396.4330, -310.2837)
     (2379.1814, -294.2748)
     (2399.3828, -282.2004)
     (2414.9015, -269.6315)
     (2430.9104, -252.3885)
     (2432.9572, -226.3520)
     (2419.8465, -206.8128)
     (2406.4821, -191.9735)
     (2388.4221, -176.8848)
     (2407.9570, -163.7741)
     (2422.7963, -150.4097)
     (2437.8807, -132.3497)
     (2438.5644, -106.2401)
     (2424.4475, -87.4147)
     (2410.3263, -73.2935)
     (2391.5009, -59.1723)
     (2410.3263, -45.0511)
     (2424.4432, -30.9342)
     (2437.3647, -12.1088)
     (2437.3647, 11.4294)
     (2423.2478, 30.2548)
     (2409.5093, 44.1653)
     (2389.08, 58.48)
     (2410.15, 72.67)
     (2424.34, 85.14)
     (2437.67, 105.78)
     (2437.67, 129.00)
     (2424.34, 149.64)
     (2410.15, 162.11)
     (2389.08, 176.30)
 # thick left bend, part "upper" of the boundary:
     (2340.92, 187.91)
     (2340.92, 164.69)
     (2354.25, 144.05)
     (2368.44, 131.58)
     (2389.51, 117.39)
     (2369.1194, 103.2129)
     (2354.9982, 89.0917)
     (2340.8813, 70.2663)
     (2340.8813, 46.7281)
     (2354.9982, 27.9027)
     (2369.1194, 13.7815)
     (2389.1402, -0.3397)
     (2370.3148, -14.4609)
     (2356.1979, -28.5778)
     (2342.0810, -47.4032)
     (2342.0810, -70.9414)
     (2356.1979, -89.7668)
     (2370.3191, -103.8880)
     (2389.1445, -118.0092)
     (2369.6053, -131.1242)
     (2354.7660, -144.4886)
     (2339.6859, -162.5443)
     (2338.4561, -186.0524)
     (2351.5668, -205.5873)
     (2364.9312, -220.4309)
     (2382.9912, -235.5153)
     (2362.7941, -247.5897)
     (2347.2711, -260.1586)
     (2331.2665, -277.4059)
     (2328.8069, -300.8108)
     (2340.8813, -321.0079)
     (2353.4459, -336.5266)
     (2370.6932, -352.5398)
     (2349.8898, -363.5392)
     (2333.7347, -375.2782)
     (2316.8443, -391.6655)
     (2313.1635, -414.9156)
     (2324.1629, -435.7104)
     (2335.9019, -451.8698)
     (2352.2892, -468.7602)
     (2330.9397, -478.6588)
     (2314.1912, -489.5335)
     (2296.4666, -505.0135)
     (2291.5732, -528.0400)
     (2301.4675, -549.3895)
     (2312.3465, -566.1380)
     (2327.8265, -583.8583)
     (2305.9911, -592.6260)
     (2288.6965, -602.6106)
     (2270.1850, -617.1403)
     (2264.0962, -639.8787)
     (2272.8596, -661.7141)
     (2282.8442, -679.0130)
     (2297.3739, -697.5202)
     (2275.1128, -705.1269)
     (2257.3151, -714.1956)
     (2238.0726, -727.7363)
     (2230.7970, -750.1221)
     (2238.4080, -772.3875)
     (2247.4724, -790.1809)
     (2261.0131, -809.4320)
     (2238.3779, -815.8648)
     (2220.1416, -823.9832)
     (2200.2111, -836.5005)
     (2191.7788, -858.4778)
     (2198.2073, -881.1087)
     (2206.3300, -899.3536)
     (2218.8473, -919.2841)
     (2195.9068, -924.5258)
     (2177.2620, -931.6853)
     (2156.7123, -943.1362)
     (2147.1405, -964.6405)
     (2152.3779, -987.5810)
     (2159.5374, -1006.2215)
     (2170.9883, -1026.7798)
     (2147.8070, -1030.8132)
     (2128.8139, -1036.9880)
     (2107.6880, -1047.3510)
     (2097.0068, -1068.3221)
     (2101.0402, -1091.4991)
     (2107.2107, -1110.4965)
     (2117.5737, -1131.6224)
     (2094.2118, -1134.4389)
     (2074.9177, -1139.6075)
     (2053.2844, -1148.8525)
     (2041.5110, -1169.2388)
     (2044.3275, -1192.6007)
     (2049.4961, -1211.8819)
     (2058.7411, -1233.5281)
     (2035.2631, -1235.1148)
     (2015.7282, -1239.2686)
     (1993.6348, -1247.3655)
     (1980.8122, -1267.1111)
     (1982.3989, -1290.5848)
     (1986.5484, -1310.1197)
     (1994.6539, -1332.2131)
     (1971.1243, -1332.5700)
     (1951.4002, -1335.6918)
     (1928.9112, -1342.6277)
     (1915.0781, -1361.6724)
     (1915.4307, -1385.1977)
     (1918.5611, -1404.9261)
     (1925.4884, -1427.4108)
     (1901.9803, -1426.5379)
     (1882.1186, -1428.6234)
     (1859.2985, -1434.3682)
     (1844.4850, -1452.6647)
     (1843.6121, -1476.1771)
     (1845.6976, -1496.0388)
     (1851.4424, -1518.8589)
     (1828.0074, -1516.7519)
     (1808.0640, -1517.7968)
     (1784.9773, -1522.3376)
     (1769.2264, -1539.8300)
     (1767.1237, -1563.2650)
     (1768.1643, -1583.2084)
     (1772.7051, -1606.3037)
     (1749.4120, -1602.9712)
     (1729.4428, -1602.9755)
     (1706.1497, -1606.2994)
     (1689.5087, -1622.9447)
     (1686.1762, -1646.2335)
     (1686.1762, -1666.2070)
     (1689.5044, -1689.5044)
     (1666.2070, -1686.1762)
     (1646.2335, -1686.1762)
     (1622.9447, -1689.5087)
     (1606.2994, -1706.1497)
     (1602.9755, -1729.4428)
     (1602.9712, -1749.4120)
     (1606.3037, -1772.7051)
     (1583.2084, -1768.1643)
     (1563.2650, -1767.1237)
     (1539.8300, -1769.2264)
     (1522.3376, -1784.9773)
     (1517.7968, -1808.0640)
     (1516.7519, -1828.0074)
     (1518.8589, -1851.4424)
     (1496.0388, -1845.6976)
     (1476.1771, -1843.6121)
     (1452.6647, -1844.4850)
     (1434.3682, -1859.2985)
     (1428.6234, -1882.1186)
     (1426.5379, -1901.9803)
     (1427.4108, -1925.4884)
     (1404.9261, -1918.5611)
     (1385.1977, -1915.4307)
     (1361.6724, -1915.0781)
     (1342.6277, -1928.9112)
     (1335.6918, -1951.4002)
     (1332.5700, -1971.1243)
     (1332.2131, -1994.6539)
     (1310.1197, -1986.5484)
     (1290.5848, -1982.3989)
     (1267.1111, -1980.8122)
     (1247.3655, -1993.6348)
     (1239.2686, -2015.7282)
     (1235.1148, -2035.2631)
     (1233.5281, -2058.7411)
     (1211.8819, -2049.4961)
     (1192.6007, -2044.3275)
     (1169.2388, -2041.5110)
     (1148.8525, -2053.2844)
     (1139.6075, -2074.9177)
     (1134.4389, -2094.2118)
     (1131.6224, -2117.5737)
     (1110.4965, -2107.2107)
     (1091.4991, -2101.0402)
     (1068.3221, -2097.0068)
     (1047.3510, -2107.6880)
     (1036.9880, -2128.8139)
     (1030.8132, -2147.8070)
     (1026.7798, -2170.9883)
     (1006.2215, -2159.5374)
     (987.5810, -2152.3779)
     (964.6405, -2147.1405)
     (943.1362, -2156.7123)
     (931.6853, -2177.2620)
     (924.5258, -2195.9068)
     (919.2841, -2218.8473)
     (899.3536, -2206.3300)
     (881.1087, -2198.2073)
     (858.4778, -2191.7788)
     (836.5005, -2200.2111)
     (823.9832, -2220.1416)
     (815.8648, -2238.3779)
     (809.4320, -2261.0131)
     (790.1809, -2247.4724)
     (772.3875, -2238.4080)
     (750.1221, -2230.7970)
     (727.7363, -2238.0726)
     (714.1956, -2257.3151)
     (705.1269, -2275.1128)
     (697.5202, -2297.3739)
     (679.0130, -2282.8442)
     (661.7141, -2272.8596)
     (639.8787, -2264.0962)
     (617.1403, -2270.1850)
     (602.6106, -2288.6965)
     (592.6260, -2305.9911)
     (583.8583, -2327.8265)
     (566.1380, -2312.3465)
     (549.3895, -2301.4675)
     (528.0400, -2291.5732)
     (505.0135, -2296.4666)
     (489.5335, -2314.1912)
     (478.6588, -2330.9397)
     (468.7602, -2352.2892)
     (451.8698, -2335.9019)
     (435.7104, -2324.1629)
     (414.9156, -2313.1635)
     (391.6655, -2316.8443)
     (375.2782, -2333.7347)
     (363.5392, -2349.8898)
     (352.5398, -2370.6932)
     (336.5266, -2353.4459)
     (321.0079, -2340.8813)
     (300.8108, -2328.8069)
     (277.4059, -2331.2665)
     (260.1586, -2347.2711)
     (247.5897, -2362.7941)
     (235.5153, -2382.9912)
     (220.4309, -2364.9312)
     (205.5873, -2351.5668)
     (186.0524, -2338.4561)
     (162.5443, -2339.6859)
     (144.4886, -2354.7660)
     (131.1242, -2369.6053)
     (118.0092, -2389.1445)
     (103.8880, -2370.3191)
     (89.7668, -2356.1979)
     (70.9414, -2342.0810)
     (47.4032, -2342.0810)
     (28.5778, -2356.1979)
     (14.4609, -2370.3148)
     (0.3397, -2389.1402)
     (-13.7815, -2369.1194)
     (-27.9027, -2354.9982)
     (-46.7281, -2340.8813)
     (-70.2663, -2340.8813)
     (-89.0917, -2354.9982)
     (-103.2129, -2369.1194)
     (-117.39, -2389.51)
     (-131.58, -2368.44)
     (-144.05, -2354.25)
     (-164.69, -2340.92)
     (-187.91, -2340.92)
## END OF PIECE: thick left bend.


